Method of lines transpose: an efficient A-stable solver for wave propagation

Building upon recent results obtained in [7,8,9], we describe an efficient second order, A-stable scheme for solving the wave equation, based on the method of lines transpose (MOL$^T$), and the resulting semi-discrete (i.e. continuous in space) boundary value problem. In [7], A-stable schemes of high order were derived, and in [9] a high order, fast $\mathcal{O}(N)$ spatial solver was derived, which is matrix-free and is based on dimensional-splitting. In this work, are interested in building a wave solver, and our main concern is the development of boundary conditions. We demonstrate all desired boundary conditions for a wave solver, including outflow boundary conditions, in 1D and 2D. The scheme works in a logically Cartesian fashion, and the boundary points are embedded into the regular mesh, without incurring stability restrictions, so that boundary conditions are imposed without any reduction in the order of accuracy. We demonstrate how the embedded boundary approach works in the cases of Dirichlet and Neumann boundary conditions. Further, we develop outflow and periodic boundary conditions for the MOL$^T$ formulation. Our solver is designed to couple with particle codes, and so special attention is also paid to the implementation of point sources, and soft sources which can be used to launch waves into waveguides.

==> Single_Slit_Example_log.txt <==
Simulation Log
Implicit Wave Equation Solver
Single Slit Example
17-Apr-2013

Parameters:
dx = 0.005000
dy = 0.005000
dt = 0.010000
CFL = 2.000000
Nx = 200.000000
Ny = 200.000000
Lx = 1.000000
Ly = 1.000000
T = 2.000000
kInc = 62.831853
slit aperature = 0.100000
screen width = 0.001000
Time of plot 1 = 0.110000
Time of plot 2 = 0.310000
Time of plot 3 = 0.510000
Time of plot 4 = 1.010000
Time of plot 5 = 1.510000
Time of plot 6 = 2.010000


==> Two_Circles_log.txt <==
Simulation Log
Implicit Wave Equation Solver
Two Circles Example
23-May-2013

Parameters:
dx = 0.005250
dy = 0.005250
dt = 0.010500
CFL = 2.000000
Nx = 200.000000
Ny = 120.000000
T = 1.000000
R (circle radius) = 0.300000
gamma (center shift) = 0.200000
Time of plot 1 = 0.000000
Time of plot 2 = 0.514500
Time of plot 3 = 0.913500
Time of plot 4 = 1.008000
Time of plot 5 = 0.000000

